Geometry Error Analysis of a parametric mapping for Higher Order Unfitted Space-Time Methods

In [Heimann, Lehrenfeld, Preu{\ss}, SIAM J. Sci. Comp. 45(2), 2023, B139 - B165] new geometrically unfitted space-time Finite Element methods for partial differential equations posed on moving domains of higher-order accuracy in space and time have been introduced. For geometrically higher-order accuracy a parametric mapping on a background space-time tensor-product mesh has been used. In this paper, we concentrate on the geometrical accuracy of the approximation and derive rigorous bounds for the distance between the realized and an ideal mapping in different norms and derive results for the space-time regularity of the parametric mapping. These results are important and lay the ground for the error analysis of corresponding unfitted space-time finite element methods.

==> num_exp/out/conv_kite_DG_ks1_kt1_both_nref7_gamma0.05_sm2_interpol.dat <==
0	0.5087669072920268	0.20625060673555412	700	732
1	0.15663391918345457	0.08068334619277479	1508	1632
2	0.040976520381167766	0.018927593464600666	3940	4172
3	0.009625296257666826	0.004643308729344901	11884	12304
4	0.0023664935944927683	0.0011339781966656875	40696	41500
5	0.0005903608223534185	0.0002820501461797508	145696	147112
6	0.00014748716625953855	7.042124465355431e-05	545584	548156


==> num_exp/out/conv_kite_DG_ks1_kt1_both_nref7_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.5087669072920268	0.20625060673555412	700	732
1	0.15663391918345457	0.08068334619277479	1508	1632
2	0.040976520381167766	0.018927593464600666	3940	4172
3	0.009625296257666826	0.004643308729344901	11884	12304
4	0.0023664935944927683	0.0011339781966656875	40696	41500
5	0.0005903608223534185	0.0002820501461797508	145696	147112
6	0.00014748716625953855	7.042124465355431e-05	545584	548156


==> num_exp/out/conv_kite_DG_ks1_kt1_both_nref7_gamma0.05_sm2_interpolspecial_blend_p4_w0.2.dat <==
0	0.5087669072920268	0.20625060673555412	700	732
1	0.15663391918345457	0.08068334619277479	1508	1632
2	0.040976520381167766	0.018927593464600666	3940	4172
3	0.009625296257666826	0.004643308729344901	11884	12304
4	0.0023664935944927683	0.0011339781966656875	40696	41500
5	0.0005903608223534185	0.0002820501461797508	145696	147112
6	0.00014748716625953855	7.042124465355431e-05	545584	548156


==> num_exp/out/conv_kite_DG_ks1_kt1_both_nref8_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.5087669072920268	0.20625060673555412	700	732	0.07504613818698425
1	0.15663391918345457	0.08068334619277479	1508	1632	0.02592031467993161
2	0.040976520381167766	0.018927593464600666	3940	4172	0.006054283931877569
3	0.009625296257666826	0.004643308729344901	11884	12304	0.0016142067807755067
4	0.0023664935944927683	0.0011339781966656875	40696	41500	0.0004019123077718678
5	0.0005903608223534185	0.0002820501461797508	145696	147112	0.00010227852738009524
6	0.00014748716625953855	7.042124465355431e-05	545584	548156	2.929151457253809e-05
7	3.6820636259346455e-05	1.757555547559821e-05	2119256	2122752	7.815241771513826e-06


==> num_exp/out/conv_kite_DG_ks2_kt1_space_nref8_gamma0.05_sm2_interpol_ro-10.dat <==
0	0.2680779979334693	0.09268654323942127	11012	11012	0.4266695283486799	 0.7337253834644569
1	0.26870530425102906	0.09242937897472868	33356	33356	0.18499025678199593	 0.2954028765167388
2	0.2679022809525305	0.09244875535689247	111932	111932	0.14829920253393664	 0.1438464545241413
3	0.2675905716081047	0.09244217823570319	413080	413080	0.16581343169031798	 0.06534518103697595
4	0.2674540026120096	0.09245057529517019	1550720	1550720	0.32449813263062804	 0.03312203059379823
5	0.2674008896660769	0.09245813267936437	5957028	5957028	0.5173083789005102	 0.01625522477267296
6	0.2673773471590388	0.09246206618608131	23453288	23453288	1.2297486139897136	 0.008123048046347421
7	0.26736730335962383	0.09246464737027234	91760100	91760100	2.3528450533105483	 0.004104154365046558


==> num_exp/out/conv_kite_DG_ks2_kt1_space_nref8_gamma0.05_sm2_interpol_ro-9.dat <==
0	0.08734329061242234	0.03004967258319681	9416	10468	0.3740990906898845	 0.6397951888063228
1	0.08358185935859301	0.026611825911367227	28464	28828	0.1850734101976867	 0.2868569214505933
2	0.08311278038662062	0.02648438619216567	92688	94724	0.10655263073000897	 0.14279059034585753
3	0.08294092354544455	0.02645581240437031	335492	337712	0.05971258645915603	 0.06813115757393864
4	0.08288654155753741	0.026446980118358963	1244640	1248644	0.06301759942367112	 0.034018039903541145
5	0.08286666535607042	0.026444345157804597	4754436	4758324	0.1058703974599281	 0.01701409004446033
6	0.08285872148320039	0.02644343746967444	18654636	18662672	0.23215086040454413	 0.008507166770371187
7	0.08285538076207948	0.026443097883281863	72576128	72631036	0.4362907195664353	 0.004256766665600529


==> num_exp/out/conv_kite_DG_ks2_kt2_both_nref7_gamma0.05_sm2_interpol.dat <==
0	0.1237350266031905	0.06217168577615195	9702	10629
1	0.03131479537110638	0.014197752139954447	19719	21600
2	0.003849237746703671	0.0016463591057703458	53856	56880
3	0.0004014068703653752	0.00016654652077201918	166788	174123
4	4.2514432097415824e-05	1.8271939222474837e-05	584532	598770
5	4.990128893058372e-06	2.171297725376704e-06	2122560	2147409
6	6.131012737803845e-07	2.6847527696308053e-07	8002116	8047296


==> num_exp/out/conv_kite_DG_ks2_kt2_both_nref7_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.1413380639266609	0.0658764322117028	9702	10629
1	0.035612716826196815	0.016132921130697996	19719	21600
2	0.004411867038977267	0.0017345982224792737	53856	56880
3	0.000338579700135665	0.00013625517880238474	166788	174123
4	3.459472193282022e-05	1.550582366657847e-05	584532	598770
5	4.246740633837144e-06	1.913789463095439e-06	2122560	2147409
6	5.343813350258132e-07	2.411653934195765e-07	8002116	8047296


==> num_exp/out/conv_kite_DG_ks2_kt2_both_nref7_gamma0.05_sm2_interpolspecial_blend_p4_w0.2.dat <==
0	0.15117021263791094	0.0674661064799553	9702	10629
1	0.0330073437403008	0.015672176731971497	19719	21600
2	0.0030942324788281817	0.0013211338766123213	53856	56880
3	0.0002722811429977857	0.00012119664743101162	166788	174123
4	3.108227892108152e-05	1.4068488231528077e-05	584532	598770
5	3.793819230836847e-06	1.7367093831611174e-06	2122560	2147409
6	4.768427980493035e-07	2.1869650259448614e-07	8002116	8047296


==> num_exp/out/conv_kite_DG_ks2_kt2_both_nref8_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.1413380639266609	0.0658764322117028	9702	10629	0.13541302605846506
1	0.035612716826196815	0.016132921130697996	19719	21600	0.01628523601945875
2	0.004411867038977267	0.0017345982224792737	53856	56880	0.0029459576143562316
3	0.000338579700135665	0.00013625517880238474	166788	174123	0.00015716345673455479
4	3.459472193282022e-05	1.550582366657847e-05	584532	598770	1.127627388530783e-05
5	4.246740633837144e-06	1.913789463095439e-06	2122560	2147409	1.6904377422299888e-06
6	5.343813350258132e-07	2.411653934195765e-07	8002116	8047296	2.1224342527936813e-07
7	6.660254711948731e-08	3.0013617531639164e-08	31211460	31269312	2.7114427147978404e-08


==> num_exp/out/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_sm2_interpol.dat <==
0	0.06588093122389727	0.03544434423047152	58832	65424
1	0.00744190538992808	0.003599332836167379	117664	129664
2	0.0002596503388709208	8.771590669291618e-05	320704	340720
3	8.15809134228525e-06	2.9765276551870035e-06	992224	1040752
4	3.5268896120919327e-07	1.4722429785057512e-07	3471040	3562816
5	1.8713840171500812e-08	7.513924024146975e-09	12585328	12748480


==> num_exp/out/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.08778985797225337	0.04292603371924886	58832	65424
1	0.020621696684984963	0.008132576594349293	117664	129664
2	0.001458940315680834	0.000922146343851483	320704	340720
3	0.0001540502265643034	4.563647852601777e-05	992224	1040752
4	1.4007149266403187e-06	5.701450380149372e-07	3471040	3562816
5	6.934135637201226e-08	2.7455458032550722e-08	12585328	12748480


==> num_exp/out/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_sm2_interpolspecial_blend_p4_w0.2.dat <==
0	0.10404132995490174	0.05551842316792229	58832	65424
1	0.01732955312034249	0.009219203764514473	117664	129664
2	0.001975719541392477	0.0006371337498115166	320704	340720
3	1.4069523187852878e-05	5.447953701411243e-06	992224	1040752
4	6.586424782200587e-07	2.696339080102984e-07	3471040	3562816
5	3.282661739056145e-08	1.3627272541012886e-08	12585328	12748480


==> num_exp/out/conv_kite_DG_ks3_kt3_both_nref7_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.08778985797225337	0.04292603371924886	58832	65424	0.06695708726021632
1	0.020621696684984963	0.008132576594349293	117664	129664	0.017500494835218428
2	0.001458940315680834	0.000922146343851483	320704	340720	0.004574604849025832
3	0.0001540502265643034	4.563647852601777e-05	992224	1040752	3.1233410487940816e-05
4	1.4007149266403187e-06	5.701450380149372e-07	3471040	3562816	1.673514392619424e-06
5	6.934135637201226e-08	2.7455458032550722e-08	12585328	12748480	1.1453917525550139e-07
6	3.7020346641895734e-09	1.5061958121019559e-09	47384464	47681344	7.820026182159268e-09


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_sm2_interpol.dat <==
0	0.03659626481771339	0.021594911810102136	234100	262325
1	0.0019581636641167076	0.0009392348289259351	464025	512825
2	5.905505160651069e-05	2.607221371530994e-05	1255825	1339025
3	7.127351252199436e-07	2.3255839245888855e-07	3863225	4065225
4	1.4103049434917504e-08	4.898788849068733e-09	13443225	13818625
5	3.383413187171043e-10	1.1699758429528255e-10	48571225	49246225


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_sm2_interpolspecial_blend_p10_w0.1.dat <==
0	0.09962417684802242	0.03898839639671059	234100	262325
1	0.012261992503264004	0.006091068598786452	464025	512825
2	0.0061622572474374455	0.0016921112162200948	1255825	1339025
3	0.0003042880934946469	4.8010887963199744e-05	3863225	4065225
4	1.2448967502006458e-06	4.90705714015458e-07	13443225	13818625
5	5.268562620119039e-08	2.0311002299847327e-08	48571225	49246225


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_sm2_interpolspecial_blend_p10_w0.2.dat <==
0	0.10852790180621993	0.04494948322497022	234100	262325
1	0.025478899168946058	0.009822225846191107	464025	512825
2	0.001159835686355791	0.0005171074211016934	1255825	1339025
3	9.229752852998137e-06	3.95494641912174e-06	3863225	4065225
4	3.6666616441833067e-07	1.5500290125387826e-07	13443225	13818625
5	1.1325978893873857e-08	4.605180892251475e-09	48571225	49246225


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.10335967630086391	0.03782475099458081	234100	262325
1	0.011767909581457535	0.005877283857712955	464025	512825
2	0.0037812272127209427	0.0013841679027806906	1255825	1339025
3	0.00012426997713188434	3.524372417005932e-05	3863225	4065225
4	4.816406714296114e-07	1.8377224019105086e-07	13443225	13818625
5	1.5185083777326745e-08	5.611600685544632e-09	48571225	49246225


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_sm2_interpolspecial_blend_p4_w0.2.dat <==
0	0.10663492832121878	0.04342377251941513	234100	262325
1	0.0214556760804116	0.008599477477168823	464025	512825
2	0.0008179277996298943	0.00046228155048652576	1255825	1339025
3	3.476440948891537e-06	1.4522017080559744e-06	3863225	4065225
4	9.905242609085104e-08	4.142340950647493e-08	13443225	13818625
5	2.9045939258733847e-09	1.1521575898754182e-09	48571225	49246225


==> num_exp/out/conv_kite_DG_ks4_kt4_both_nref7_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.10335967630086391	0.03782475099458081	234100	262325	0.0823861107206576
1	0.011767909581457535	0.005877283857712955	464025	512825	0.015449523212412108
2	0.0037812272127209427	0.0013841679027806906	1255825	1339025	0.004689533594130713
3	0.00012426997713188434	3.524372417005932e-05	3863225	4065225	1.6672180736865272e-05
4	4.816406714296114e-07	1.8377224019105086e-07	13443225	13818625	6.720616130273527e-08
5	1.5185083777326745e-08	5.611600685544632e-09	48571225	49246225	2.3463249121391527e-09
6	4.989472143961562e-10	1.825890036376581e-10	182434625	183663825	7.869138674010401e-11


==> num_exp/out/conv_kite_DG_ks5_kt5_both_nref5_gamma0.05_sm2_interpol.dat <==
0	0.03812224764229482	0.014351572676458249	718236	808452
1	0.0013348757790559277	0.0006345934818016378	1415376	1566756
2	3.857110929554869e-05	1.3052401800330568e-05	3803076	4064976
3	6.077566737314142e-08	1.4884352310053516e-08	11628396	12265236
4	3.0897392676401744e-10	7.89707500835366e-11	40245156	41414076


==> num_exp/out/conv_kite_DG_ks5_kt5_both_nref5_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.06460743971728064	0.027266018893156434	718236	808452
1	0.014937523348565806	0.006273404351475034	1415376	1566756
2	0.0021853265131170515	0.0008265797551910213	3803076	4064976
3	9.658366277287809e-05	2.918965349954206e-05	11628396	12265236
4	2.1956215513318187e-07	8.825179946832e-08	40245156	41414076


==> num_exp/out/conv_kite_DG_ks5_kt5_both_nref5_gamma0.05_sm2_interpolspecial_blend_p4_w0.2.dat <==
0	0.09116085670401594	0.042888350175451714	718236	808452
1	0.013290157264069407	0.006170617017189418	1415376	1566756
2	0.0007016623931231433	0.0002738235659077502	3803076	4064976
3	1.805209136013859e-06	6.250186558192087e-07	11628396	12265236
4	3.84364655142959e-08	1.6126699854168217e-08	40245156	41414076


==> num_exp/out/conv_kite_DG_ks5_kt5_both_nref6_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.06460743971728064	0.027266018893156434	718236	808452	0.08744322807916705
1	0.014937523348565806	0.006273404351475034	1415376	1566756	0.016620310233971813
2	0.0021853265131170515	0.0008265797551910213	3803076	4064976	0.006099884053313187
3	9.658366277287809e-05	2.918965349954206e-05	11628396	12265236	2.254663043199656e-05
4	2.1956215513318187e-07	8.825179946832e-08	40245156	41414076	3.420636218720574e-09
5	4.983341746199712e-09	1.9476411935535326e-09	144889056	147007296	9.30387988873349e-11


==> num_exp/out/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_sm2_interpol.dat <==
0	0.020404699093371056	0.00875261232937087	1845830	2083725
1	0.0007714551524901052	0.00036387435041913607	3622423	4013884
2	4.093751566403573e-05	8.953722297299414e-06	9671620	10356052
3	1.2095657553254825e-08	2.621772503019047e-09	29410192	31076731
4	2.304239720835081e-11	4.9367552757118695e-12	101289664	104320510


==> num_exp/out/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.05841856598196464	0.02271659293150432	1845830	2083725
1	0.01894094836164972	0.007856259355308938	3622423	4013884
2	0.0022192419542381315	0.0010590322430134706	9671620	10356052
3	7.493459998306735e-05	2.4941052493282667e-05	29410192	31076731
4	1.2210077487610163e-07	4.52985579305657e-08	101289664	104320510


==> num_exp/out/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_sm2_interpolspecial_blend_p4_w0.2.dat <==
0	0.1297667075699379	0.04225374561803348	1845830	2083725
1	0.008719354234877652	0.005162952374418827	3622423	4013884
2	0.0009441721942821048	0.0002483959418133374	9671620	10356052
3	9.273811817654404e-07	3.3159084130738974e-07	29410192	31076731
4	2.0472696846785772e-08	7.484505104991249e-09	101289664	104320510


==> num_exp/out/conv_kite_DG_ks6_kt6_both_nref6_gamma0.05_sm2_interpolspecial_blend_p4_w0.1.dat <==
0	0.05841856598196464	0.02271659293150432	1845830	2083725	0.08281346481992957
1	0.01894094836164972	0.007856259355308938	3622423	4013884	0.017759164895279733
2	0.0022192419542381315	0.0010590322430134706	9671620	10356052	0.004771233212129911
3	7.493459998306735e-05	2.4941052493282667e-05	29410192	31076731	1.9917919510836768e-05
4	1.2210077487610163e-07	4.52985579305657e-08	101289664	104320510	3.007259996579137e-10
5	2.525160428984099e-09	9.327794644908403e-10	363484156	369007681	1.8076651286946799e-12


==> num_exp/out2/conv_K.dat <==
1e-09	0.00019716683205344167	0.00011930015996108878
1e-08	0.0001971668263277119	0.00011930014424743618
1e-07	0.00019716676924577952	0.00011929998744864001
1e-06	0.00019716619841101044	0.00011929841945823583
1e-05	0.0001971604908126956	0.00011928274131078886
0.0001	0.00019710350125577515	0.00011912616228593187
0.001	0.00019654211369977474	0.00011758032956099562
0.01	0.00019167804625196778	0.00010390798595216744
0.1	0.0001735427908779763	4.656733365471233e-05
1	0.00016367419987762743	7.306546773611089e-06
10	0.00016227104756766277	7.914547219822765e-07
100	0.00016212208942610755	7.977580196438794e-08
1000	0.00016210711039430889	7.98382293609734e-09
10000	0.0001621056102036953	7.984417571549329e-10
100000	0.00016210545091124658	7.984568561880678e-11
1000000	0.00016210550594681925	7.976286298116975e-12
10000000	0.00016210434775463695	7.958078640513122e-13
100000000	0.00016212659037454584	7.238654120556021e-14
1000000000	0.0001622471923201292	9.103828801926284e-15


==> num_exp/out2/conv_kite_DG_ks1_kt1_both_nref7_gamma0.05_K0.0_sm2.dat <==
0	0.708543183387323	0.2943881287755286	0.1775412380857213	417	433
1	0.20542665647963462	0.10330750689874307	0.01811356958907373	1361	1577
2	0.05553981348883513	0.025441078899034526	0.00042401131052671737	4241	4481
3	0.015097311468310651	0.006829593921067166	0.00027569087110457247	13281	13841
4	0.003894459282114186	0.0017447023435084676	9.941361484466782e-06	44793	45801
5	0.000976421623704378	0.00043598002235862665	9.021158231981019e-06	163737	165209
6	0.00024555706108800876	0.00010938064686358508	7.090607589965714e-08	622273	624681


==> num_exp/out2/conv_kite_DG_ks1_kt1_both_nref7_gamma0.05_K1.0_sm2.dat <==
0	0.6570092836021447	0.2757407055380178	0.004705187852358517	417	433
1	0.20636992734178972	0.10351400844645875	0.001227757567644483	1361	1577
2	0.0555442002749094	0.025442701528469416	8.755228884527178e-05	4241	4481
3	0.01509837651062172	0.006829705347392454	4.26367000039285e-06	13281	13841
4	0.0038944491605478037	0.0017447212475151298	5.257238277378562e-06	44793	45801
5	0.0009764345531135608	0.00043598233517721174	3.3898348195116057e-07	163737	165209
6	0.00024555702747342374	0.00010938083318077136	1.4333309739100741e-07	622273	624681


==> num_exp/out2/conv_kite_DG_ks1_kt1_both_nref7_gamma0.05_K100.0_sm2.dat <==
0	0.6557513109747328	0.2740088622209137	2.360408475077236e-05	417	433
1	0.20645428398723167	0.103529941223857	1.4576279684597182e-05	1361	1577
2	0.05554541863840434	0.025442683049593063	1.1583941930126684e-06	4241	4481
3	0.015098351915788096	0.006829728004358384	7.598950957365957e-08	13281	13841
4	0.003894449644717477	0.0017447228698172735	6.193531354448112e-08	44793	45801
5	0.0009764335901567752	0.0004359825850920502	5.092810395623815e-09	163737	165209
6	0.0002455571063888661	0.00010938085624928953	1.3831620293558444e-09	622273	624681


==> num_exp/out2/conv_kite_DG_ks2_kt2_both_nref7_gamma0.05_K0.0_sm2.dat <==
0	0.5419837139742089	0.18133966430120652	0.006372392902191937	5554	5554
1	0.020294601611179866	0.008919501902075518	0.004522364361117193	17950	21526
2	0.0023197431861660266	0.001057127373322999	0.00024911430957774705	56659	59983
3	0.00031311045794970714	0.00014011712858967438	6.190331498068247e-06	177238	186253
4	3.8423930655734566e-05	1.7029974646691925e-05	2.298155467927998e-06	601417	617569
5	4.755117570499072e-06	2.1019200489310493e-06	1.9905896908589682e-07	2218783	2241613
6	5.935547150896011e-07	2.6166273507268014e-07	1.3095876383317773e-08	8474587	8515429


==> num_exp/out2/conv_kite_DG_ks2_kt2_both_nref7_gamma0.05_K1.0_sm2.dat <==
0	0.5436436539463255	0.18423916481396319	0.006077818839510751	5554	5554
1	0.020112831606790425	0.00888936813320174	0.000444307543878919	17950	21526
2	0.0023156135680769707	0.0010566172066847521	1.9921162821345817e-05	56659	59983
3	0.0003131149854743649	0.000140118130881487	1.2818662733504738e-06	177238	186253
4	3.83875317724293e-05	1.7025333634940083e-05	4.998321756488622e-08	601417	617569
5	4.753416082743365e-06	2.101711386157833e-06	1.1806483346532559e-08	2218783	2241613
6	5.934923085486745e-07	2.6165570960918115e-07	1.2720891007234059e-10	8474587	8515429


==> num_exp/out2/conv_kite_DG_ks2_kt2_both_nref7_gamma0.05_K100.0_sm2.dat <==
0	0.5428358241744198	0.18454710617739312	7.353245383612261e-05	5554	5554
1	0.02010885993540511	0.00888934592163334	5.44186069206809e-06	17950	21526
2	0.002315595148332754	0.00105661257892923	2.2126741106021086e-07	56659	59983
3	0.00031312012482091474	0.0001401186492500049	1.5970439637413847e-08	177238	186253
4	3.838720514565584e-05	1.7025316314775673e-05	7.700395876497623e-10	601417	617569
5	4.753387810087244e-06	2.101711665534174e-06	1.4737544518084178e-10	2218783	2241613
6	5.934921491085886e-07	2.616558008754132e-07	4.892752869523065e-12	8474587	8515429


==> num_exp/out2/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_K0.0_sm2.dat <==
0	0.3271101389268946	0.17024214308674576	0.09845214416399184	33337	33337
1	0.0035881956501500156	0.001433313226173321	0.00261787920136225	107257	131521
2	0.0001971668326647197	6.662234210066025e-05	0.00011930016165262458	335521	356305
3	1.0265286880480926e-05	3.5775565202167258e-06	8.010418988124712e-06	1037449	1095145
4	6.7637287857884e-07	2.3513363655436803e-07	4.598789775656087e-07	3490753	3594241
5	4.0806069625168185e-08	1.4238110710631506e-08	2.6150487997256278e-08	12831049	12978457


==> num_exp/out2/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_K1.0_sm2.dat <==
0	0.3389380813069355	0.17296435862300827	0.007522941955856455	33337	33337
1	0.0029513572104352165	0.0013437968806056767	0.0003147949260575711	107257	131521
2	0.00016367419987386707	5.888759986478897e-05	7.306546757179788e-06	335521	356305
3	8.63523184531903e-06	3.2255314998883337e-06	2.7310134087521476e-07	1037449	1095145
4	5.632574899849309e-07	2.0846259195288028e-07	9.630330088938877e-09	3490753	3594241
5	3.4284077565314354e-08	1.257246459204191e-08	3.6764746802475656e-10	12831049	12978457


==> num_exp/out2/conv_kite_DG_ks3_kt3_both_nref6_gamma0.05_K100.0_sm2.dat <==
0	0.34019888972017664	0.1735643882362182	7.481471974890574e-05	33337	33337
1	0.0028993747149369236	0.001334108980076929	3.523893547852097e-06	107257	131521
2	0.0001621220894275526	5.848920687094354e-05	7.97758046289232e-08	335521	356305
3	8.612780860990096e-06	3.2157511165954865e-06	2.9238567123002213e-09	1037449	1095145
4	5.618589776382996e-07	2.0810119222055348e-07	9.85558301636047e-11	3490753	3594241
5	3.42275048975744e-08	1.2563008157502268e-08	4.490186000793983e-12	12831049	12978457


==> num_exp/out2/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_K0.0_sm2.dat <==
0	0.45016333812689074	0.15797930241123664	0.271125965500857	132446	132446
1	0.0008797111171068924	0.0003131804901008666	0.0008810750677967771	423791	525616
2	1.495130774101113e-05	4.857695702916057e-06	5.071154772329223e-06	1311831	1396826
3	3.029237724097052e-07	1.0753510746771058e-07	1.8973080595507952e-07	4014846	4250546
4	8.69703362013205e-09	2.926871105346717e-09	2.034808099793395e-09	13391136	13814496
5	2.1999402198362484e-10	7.655975724134668e-11	3.053934882757403e-11	48986136	49592836


==> num_exp/out2/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_K1.0_sm2.dat <==
0	0.5202613129829712	0.16246826458634525	0.05008656292715452	132446	132446
1	0.000836736171009006	0.00030727213352885863	0.00011760158517426511	423791	525616
2	1.5284515013881417e-05	4.882588164903924e-06	4.634094425970403e-07	1311831	1396826
3	2.9930503846610756e-07	1.0696700752438355e-07	1.9885212143577746e-08	4014846	4250546
4	8.510334761628556e-09	2.900028686971724e-09	4.298896794097118e-10	13391136	13814496
5	2.1828556973571726e-10	7.671663615415528e-11	7.100098287082801e-12	48986136	49592836


==> num_exp/out2/conv_kite_DG_ks4_kt4_both_nref6_gamma0.05_K100.0_sm2.dat <==
0	0.5382779194629468	0.16283846546474248	0.0006596508133267509	132446	132446
1	0.0008493877956472256	0.00030764992532715573	1.3507069835938523e-06	423791	525616
2	1.5341546027033458e-05	4.892280909433172e-06	4.282012966427828e-09	1311831	1396826
3	3.00861741069516e-07	1.0703437407244913e-07	2.1472423838986288e-10	4014846	4250546
4	8.476496931926993e-09	2.9013260986068177e-09	5.915934409017609e-12	13391136	13814496
5	2.1792310934119108e-10	7.673553528265042e-11	9.392486788328824e-14	48986136	49592836


==> num_exp/out2/conv_kite_DG_ks5_kt5_both_nref5_gamma0.05_K0.0_sm2.dat <==
0	0.5668273809371771	0.3445914889611311	0.00455849232795591	406513	406513
1	0.0008613136314687559	0.00014328901233202757	0.0003679709126820363	1294585	1616737
2	5.389998119532471e-06	1.2836380797262668e-06	4.071685439921424e-07	3971905	4237393
3	3.552007820736943e-08	8.198580474588419e-09	7.836328030919049e-09	12053593	12787753
4	4.3598789052754754e-10	1.0267663755261728e-10	1.2731682375033415e-10	39903769	41224009


==> num_exp/out2/conv_kite_DG_ks5_kt5_both_nref5_gamma0.05_K1.0_sm2.dat <==
0	0.5203055635016736	0.30198585193907024	0.08399366277719866	406513	406513
1	0.0008808629613154136	0.00014517351079658373	6.0603148469118295e-05	1294585	1616737
2	5.425177107119637e-06	1.2857140565787867e-06	4.897194783026748e-08	3971905	4237393
3	3.346057017871862e-08	7.699355974306016e-09	3.904578882441001e-10	12053593	12787753
4	4.680172764437754e-10	1.0668067021203578e-10	8.143929974835373e-12	39903769	41224009


==> num_exp/out2/conv_kite_DG_ks5_kt5_both_nref5_gamma0.05_K100.0_sm2.dat <==
0	0.5599337940743186	0.2976914479070845	0.0012465849258703754	406513	406513
1	0.0008885740716632873	0.0001461228515612167	6.880059861824606e-07	1294585	1616737
2	5.430494268053231e-06	1.2865628215770558e-06	4.846809620318027e-10	3971905	4237393
3	3.3545424660859026e-08	7.68459871217957e-09	5.53113110868253e-12	12053593	12787753
4	4.70453577898122e-10	1.0687954288565582e-10	9.303668946358812e-14	39903769	41224009


==> num_exp/out2/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_K0.0_sm2.dat <==
0	0.2367964027656219	0.23451350254913897	-0.09647634057535931	1045570	1045570
1	0.00018177617808899597	7.907759559824276e-05	3.359878930981832e-05	3316846	4161382
2	4.3563158763540705e-06	1.1468364427645205e-06	-1.9709391642887302e-07	10102912	10793791
3	1.7053575544170833e-09	3.740397353579495e-10	4.197490434266059e-10	30449686	32354701
4	1.3523045547814034e-11	2.661928106512031e-12	-9.140302061712889e-12	100179913	103608961


==> num_exp/out2/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_K1.0_sm2.dat <==
0	0.32212464370929295	0.23673134384032882	-0.4087270892376347	1045570	1045570
1	0.00019180117977886325	7.936814036742638e-05	-0.00011347096914457443	3316846	4161382
2	4.3581443121458375e-06	1.1468860717143825e-06	2.950462492132937e-07	10102912	10793791
3	1.6889029236416248e-09	3.728608526769972e-10	2.6878653852111067e-11	30449686	32354701
4	1.2991086376834363e-11	2.6601361547064988e-12	6.259019197298949e-12	100179913	103608961


==> num_exp/out2/conv_kite_DG_ks6_kt6_both_nref5_gamma0.05_K100.0_sm2.dat <==
0	0.3436717307540066	0.23858532861739573	0.4622743769776405	1045570	1045570
1	0.00019779640676928514	7.959643192000829e-05	0.0001421640630293496	3316846	4161382
2	4.359504167342865e-06	1.1469871782594977e-06	3.525218626227375e-07	10102912	10793791
3	1.6890902683719272e-09	3.739965171068975e-10	4.9762303060097705e-11	30449686	32354701

